The BABAR Detector: Upgrades, Operation and Performance

The BABAR detector operated successfully at the PEP-II asymmetric e+e- collider at the SLAC National Accelerator Laboratory from 1999 to 2008. This report covers upgrades, operation, and performance of the collider and the detector systems, as well as the trigger, online and offline computing, and aspects of event reconstruction since the beginning of data taking.

==> NIMU_listOfUsedFiles.txt <==
authors.tex
babarsym.tex
drafthead.sty
elsarticle.cls
espcrc2.sty
Makefile
model1-num-names.bst
NIMsym.tex
NIMU_abstract.tex
NIMU_acknowledgements.tex
NIMU.bbl
NIMU.bib
NIMU.bst
NIMU_glossary.tex
NIMU_header.tex
NIMU.tex
Sec01_Intro/intro.tex
Sec02_PEP-MDI/mdi.tex
Sec03_Upgrades/upgrades.tex
Sec04_Operation-Performance/running.tex
Sec05_Reco/reco.tex
Sec06_Offline/offline.tex
Sec07_Data_Preservation/data_preservation.tex
Sec08_Summary/summary.tex
Sec01_Intro/operation.tex
Sec02_PEP-MDI/background_monitoring.tex
Sec02_PEP-MDI/background_sources.tex
Sec02_PEP-MDI/B_counting.tex
Sec02_PEP-MDI/beam_shielding.tex
Sec02_PEP-MDI/DCHprotection.tex
Sec02_PEP-MDI/EMCradfets.tex
Sec02_PEP-MDI/Integrated_luminosity.tex
Sec02_PEP-MDI/mdi_svtrad.tex
Sec02_PEP-MDI/trickle_detector.tex
Sec03_Upgrades/dch-upgrades.tex
Sec03_Upgrades/drc_deadtime.tex
Sec03_Upgrades/drc_TDC2.tex
Sec03_Upgrades/electronics.tex
Sec03_Upgrades/ifr.tex
Sec03_Upgrades/introduction.tex
Sec03_Upgrades/LST/LSTupgrade.tex
Sec03_Upgrades/online.tex
Sec03_Upgrades/RPC/RPCupgrade.tex
Sec03_Upgrades/trigger.tex
Sec04_Operation-Performance/emc/calibration.tex
Sec04_Operation-Performance/emc/digital_filter.tex
Sec04_Operation-Performance/emc/lightyield.tex
Sec04_Operation-Performance/emc/preshowers.tex
Sec04_Operation-Performance/ops_dch.tex
Sec04_Operation-Performance/ops_drc.tex
Sec04_Operation-Performance/ops_emc.tex
Sec04_Operation-Performance/ops_ifr.tex
Sec04_Operation-Performance/ops_svt.tex
Sec04_Operation-Performance/ops_trg.tex
Sec05_Reco/neutrals.tex
Sec05_Reco/pid.tex
Sec05_Reco/track_cluster_match.tex
Sec05_Reco/trackeff.tex
Sec05_Reco/tracking.tex
Sec05_Reco/trkfixup.tex
Sec06_Offline/dev_history.tex
Sec06_Offline/introduction.tex
Sec06_Offline/processing_chain.tex
Sec07_Data_Preservation/ltda/ltda.tex
Sec01_Intro/babar_elevation.eps
Sec02_PEP-MDI/figures/2S_8821A10.eps
Sec02_PEP-MDI/figures/3S_8821A09.eps
Sec02_PEP-MDI/figures/8821A21.eps
Sec02_PEP-MDI/figures/8821A22_bw.eps
Sec02_PEP-MDI/figures/bkgdisplay0.eps
Sec02_PEP-MDI/figures/bkgdisplay1.eps
Sec02_PEP-MDI/figures/dch_8821A12.eps
Sec02_PEP-MDI/figures/dch_8821A13.eps
Sec02_PEP-MDI/figures/emc_h_rad_peplumi3.eps
Sec02_PEP-MDI/figures/finalLuminosities.eps
Sec02_PEP-MDI/figures/finalLuminosities_perMonth.eps
Sec02_PEP-MDI/figures/FourS_scan.eps
Sec02_PEP-MDI/figures/kozanecki.eps
Sec02_PEP-MDI/figures/lerinj_1m.eps
Sec02_PEP-MDI/figures/mdi_svtrad-abort.eps
Sec02_PEP-MDI/figures/mdi_svtrad.eps
Sec02_PEP-MDI/figures/PEP_II_IR_Layout.eps
Sec02_PEP-MDI/figures/PEP_II_Layout.eps
Sec02_PEP-MDI/figures/PEPII_ops_8821A25.eps
Sec02_PEP-MDI/figures/PEP_II_ops_8821A27.eps
Sec02_PEP-MDI/figures/PEP_II_ops_8821A28.eps
Sec02_PEP-MDI/figures/PEP_II_RADBHA.eps
Sec02_PEP-MDI/figures/TIvetos.eps
Sec02_PEP-MDI/figures/trickle_2d.eps
Sec03_Upgrades/figures/drc/drc_newFEX.eps
Sec03_Upgrades/figures/online/babar-dataflow-new.eps
Sec03_Upgrades/figures/trigger/l3trkz0.eps
Sec03_Upgrades/figures/trigger/trg-schematic.eps
Sec03_Upgrades/figures/trigger/trg-zpdperformance-new.eps
Sec03_Upgrades/LST/ifrdetector.eps
Sec03_Upgrades/LST/lst.eps
Sec03_Upgrades/LST/lstpicture.eps
Sec03_Upgrades/LST/module.eps
Sec03_Upgrades/LST/plateau.eps
Sec03_Upgrades/RPC/8821A01.eps
Sec03_Upgrades/RPC/8821A02.eps
Sec03_Upgrades/RPC/8821A04.eps
Sec03_Upgrades/RPC/8821A05.eps
Sec04_Operation-Performance/figures/dch/aging_life.eps
Sec04_Operation-Performance/figures/dch/DCH-layer-efficiency.eps
Sec04_Operation-Performance/figures/drc/drc_barboxes.eps
Sec04_Operation-Performance/figures/drc/drc_calibration.eps
Sec04_Operation-Performance/figures/drc/drc_deadPMTs.eps
Sec04_Operation-Performance/figures/drc/drc_dust.eps
Sec04_Operation-Performance/figures/drc/drc_occupancy.eps
Sec04_Operation-Performance/figures/drc/drc_photonLoss.eps
Sec04_Operation-Performance/figures/drc/drc_pmts.eps
Sec04_Operation-Performance/figures/drc/drc_waterPhAndRes.eps
Sec04_Operation-Performance/figures/drc/drc_waterTransmission.eps
Sec04_Operation-Performance/figures/emc/calibration/Calor2008_pi0CalibBarrel_E70-90_Signal.eps
Sec04_Operation-Performance/figures/emc/calibration/edgecorresponse.eps
Sec04_Operation-Performance/figures/emc/calibration/emc_energy_resolution.eps
Sec04_Operation-Performance/figures/emc/calibration/mmgDataMCTheta.eps
Sec04_Operation-Performance/figures/emc/calibration/MuonScaleAverageInPhi.eps
Sec04_Operation-Performance/figures/emc/calibration/pi0DataMCTheta.eps
Sec04_Operation-Performance/figures/emc/calibration/pi0mmgCalibrationEdep.eps
Sec04_Operation-Performance/figures/emc/calibration/pi0mmgCalibrationTheta.eps
Sec04_Operation-Performance/figures/emc/emc_bb_profile_manufacturer.eps
Sec04_Operation-Performance/figures/emc/emc_bf_profile_manufacturer.eps
Sec04_Operation-Performance/figures/emc/emc_ec_profile_manufacturer.eps
Sec04_Operation-Performance/figures/emc/emc_energyRatio_pre_nonPre.eps
Sec04_Operation-Performance/figures/emc/emc_mmg_run6_eres.eps
Sec04_Operation-Performance/figures/lst/cosmvstime.eps
Sec04_Operation-Performance/figures/lst/currvstime.eps
Sec04_Operation-Performance/figures/lst/effdist.eps
Sec04_Operation-Performance/figures/lst/effvstime.eps
Sec04_Operation-Performance/figures/rpc/8821A03.eps
Sec04_Operation-Performance/figures/rpc/8821A06.eps
Sec04_Operation-Performance/figures/rpc/muBDTFakeRate_muEff_vs_runmonth.eps
Sec04_Operation-Performance/figures/rpc/muBDTFakeRate_piEff_vs_runmonth.eps
Sec04_Operation-Performance/figures/svt/bl1m4_r1946.eps
Sec04_Operation-Performance/figures/svt/cv-curves_sx.eps
Sec04_Operation-Performance/figures/svt/depl.eps
Sec04_Operation-Performance/figures/svt/elettra-mod.eps
Sec04_Operation-Performance/figures/svt/FL4M16.eps
Sec04_Operation-Performance/figures/svt/hit_efficiency_phi.eps
Sec04_Operation-Performance/figures/svt/hit_efficiency_z.eps
Sec04_Operation-Performance/figures/svt/hit_resolution_phi.eps
Sec04_Operation-Performance/figures/svt/hit_resolution_z.eps
Sec04_Operation-Performance/figures/svt/layers-sketch.eps
Sec04_Operation-Performance/figures/svt/noise_c.eps
Sec04_Operation-Performance/figures/svt/sideview.eps
Sec04_Operation-Performance/figures/svt/simu2-bn.eps
Sec04_Operation-Performance/figures/svt/svt-noisevsrad_1.eps
Sec04_Operation-Performance/figures/svt/svt-sn.eps
Sec05_Reco/BReco_NoTF.eps
Sec05_Reco/BReco_TF.eps
Sec05_Reco/d0_res_dave.eps
Sec05_Reco/dch_dedxlh_k_vs_pi.eps
Sec05_Reco/dch_dedx_vs_p.eps
Sec05_Reco/dirc_bkgdsubt_photons_vs_p.eps
Sec05_Reco/dirc_cthe_vs_p.eps
Sec05_Reco/dirc_nphot_k_vs_pi.eps
Sec05_Reco/doca_all_logy.eps
Sec05_Reco/elecpid_vs_p.eps
Sec05_Reco/elecpid_vs_p_pimisid.eps
Sec05_Reco/gamma_radius.eps
Sec05_Reco/k_km_pid_vs_p.eps
Sec05_Reco/k_km_pid_vs_p_pimisid.eps
Sec05_Reco/k_lh_pid_vs_p.eps
Sec05_Reco/k_lh_pid_vs_p_pimisid.eps
Sec05_Reco/mubdtfr_vs_p.eps
Sec05_Reco/mubdtfr_vs_p_pimisid.eps
Sec05_Reco/munnfr_vs_p.eps
Sec05_Reco/munnfr_vs_p_pimisid.eps
Sec05_Reco/Photon_eff_8821A17.eps
Sec05_Reco/pi0_efficiency_combination.eps
Sec05_Reco/pi_km_pid_vs_p.eps
Sec05_Reco/pi_km_pid_vs_p_kmisid.eps
Sec05_Reco/proton_km_pid_vs_p.eps
Sec05_Reco/proton_km_pid_vs_p_kmisid.eps
Sec05_Reco/svt_dedxlh_k_vs_pi.eps
Sec05_Reco/svt_dedx_vs_p_withslowpions.eps
Sec05_Reco/tc_eff.eps
Sec05_Reco/v0Lambda.eps
Sec06_Offline/figures/Offline-Reco-Sim.eps
Sec07_Data_Preservation/by2010ltda.eps
Sec07_Data_Preservation/dplta2.eps
Sec07_Data_Preservation/ltda/ltda-diag.eps
Sec07_Data_Preservation/ltda/ltdapic.eps
Sec07_Data_Preservation/LTDA-Network3.eps

